Persistent Memory Objects: Fast and Easy Crash Consistency for Persistent Memory

DIMM-compatible persistent memory unites memory and storage. Prior works utilize persistent memory either by combining the filesystem with direct access on memory mapped files or by managing it as a collection of objects while abolishing the POSIX abstraction. In contrast, we propose retaining the POSIX abstraction and extending it to provide support for persistent memory, using Persistent Memory Objects (PMOs). In this work, we design and implement PMOs, a crash-consistent abstraction for managing persistent memory. We introduce psync, a single system call, that a programmer can use to specify crash consistency points in their code, without needing to orchestrate durability explicitly. When rendering data crash consistent, our design incurs a overhead of $\approx 25\%$ and $\approx 21\%$ for parallel workloads and FileBench, respectively, compared to a system without crash consistency. Compared to NOVA-Fortis, our design provides a speedup of $\approx 1.67\times$ and $\approx 3\times$ for the two set of benchmarks, respectively.

==> figures/results/bandwidth/bandNOVA.csv <==
benchmark,runtime
FS,0.114640228
VM,0.1098290417
WP,0.4577197947
WS,0.7342039643
GM,0.2550454991

==> figures/results/bandwidth/bandPMEM.csv <==
benchmark,runtime
FS,1
VM,1
WP,1
WS,1
GM,1

==> figures/results/bandwidth/bandPMO.csv <==
benchmark,runtime
FS,0.6900379957
VM,0.6493445891
WP,0.9187491007
WS,0.9498330586
GM,0.7907662217

==> figures/results/perfavg/NOVA.csv <==
benchmark,runtime
2D,0.8229690756
LU,0.1501432665
TMM,0.7203009638
GMEAN,0.4464790897

==> figures/results/perfavg/PMEM.csv <==
benchmark,runtime
TMM,1
LU,1
2D,1
GMEAN,1

==> figures/results/perfavg/PMO.csv <==
benchmark,runtime
2D,0.97743617
LU,0.5634408602
TMM,0.7544669446
GMEAN,0.7462064302

==> figures/results/sensitivity/NOVA/2D.csv <==
threads,exec
1,1
2,0.9570220066
4,0.8455818625
10,0.6514493179
11,0.8520980163

==> figures/results/sensitivity/NOVA/LU.csv <==
threads,exec
1,1
2,0.5593607306
4,0.2340019102
10,0.1487553127
11,0.3735476129

==> figures/results/sensitivity/NOVA/TMM.csv <==
threads,exec
1,1
2,0.9118882303
4,0.7413705167
10,0.341406349
11,0.6931259019

==> figures/results/sensitivity/PMO/2D.csv <==
threads,exec
1,1
2,0.9892716886
4,0.9840777635
10,0.9739812652
11,0.982423028564038

==> figures/results/sensitivity/PMO/LU.csv <==
threads,exec
1,1
2,0.7591093117
4,0.6720430108
10,0.274122807
11,0.519057558139436

==> figures/results/sensitivity/PMO/TMM.csv <==
threads,exec
1,1
2,0.9406661269
4,0.8026663595
10,0.8026663595
11,0.8462562248

==> figures/results/threads/NOVA/2D.csv <==
threads,exec
1,1
4,3.720620842
8,7.309826789
16,12.58157273
32,4.300949649

==> figures/results/threads/NOVA/LU.csv <==
threads,exec
1,1
4,0.8195777352
8,0.8540000001
16,0.8156638014
32,0.8692401997

==> figures/results/threads/NOVA/TMM.csv <==
threads,exec
1,1
4,3.628298094
8,6.450884296
16,10.94822065
32,4.000980536

==> figures/results/threads/PMO/2D.csv <==
threads,exec
1,1
4,3.834475075
8,7.253565088
16,13.70290295
32,4.418425161

==> figures/results/threads/PMO/LU.csv <==
threads,exec
1,1
4,1.574117647
8,2.130573248
16,2.397849462
32,1.683987614

==> figures/results/threads/PMO/TMM.csv <==
threads,exec
1,1
4,3.105760647
8,6.158795743
16,10.70812941
32,3.78306975
